Explanation Needs in App Reviews: Taxonomy and Automated Detection

Explainability, i.e. the ability of a system to explain its behavior to users, has become an important quality of software-intensive systems. Recent work has focused on methods for generating explanations for various algorithmic paradigms (e.g., machine learning, self-adaptive systems). There is relatively little work on what situations and types of behavior should be explained. There is also a lack of support for eliciting explainability requirements. In this work, we explore the need for explanation expressed by users in app reviews. We manually coded a set of 1,730 app reviews from 8 apps and derived a taxonomy of Explanation Needs. We also explore several approaches to automatically identify Explanation Needs in app reviews. Our best classifier identifies Explanation Needs in 486 unseen reviews of 4 different apps with a weighted F-score of 86%. Our work contributes to a better understanding of users' Explanation Needs. Automated tools can help engineers focus on these needs and ultimately elicit valid Explanation Needs.

==> reviews.txt <==
# Meta Review

- In particular, the paper does not clearly motivate the need to define "explanation needs" as a separate concept, and it is not clear how this concept is linked to explainable AI and other existing concepts in the literature.

- From a soundness perspective, there are concerns about the labeling procedure, the creation of the proposed taxonomy that is not formalized and does not seem to follow scientific rigor, and the size of the dataset.


- Concerns regarding the methodology

- Small dataset and the result is not generalizable. Also, less than 8% of the reviews may contain "explanation needs which makes it unclear if the approach is really needed.

- Shallow analysis

# Motivation

R1: The paper begins by connecting the explainability of machine learning models to explanations needed in app reviews. This connection and motivation regarding how explanations from app reviews could help improve machine learning models' explainability are very weak. I don't agree that comments such as "do I have to pay for it on all devices" could help improve ML algorithms. It would be good to make this connection clearer by giving some examples in the introduction.

R3: 
- A not clear distinction between how an explanation need is expressed differently from the need for a new feature or a better implementation of a quality;
I am not sure of the significance of the paper because I am not confident of the need to identify explanation needs. The problem is that explanation needs (a concept very different from explainability) are often the equivalent of requiring new features or better implementation of non-functional requirements (e.g., usability). The paper briefly discusses the distance between explainability and explanation needs and reports related work in classifying app reviews but does not explicitly explain what it is the clear difference between looking for features and qualities and looking for explanation needs. A clear explanation of why this topic is relevant is missing.




# Taxononmy:

R1: In general, the paper does not follow any well-known coding procedures and taxonomy creation steps proposed in the literature. For example, the paper below could be a good starting point:

* Nickerson, Robert C. et al. “A method for taxonomy development and its application in information systems.” European Journal of Information Systems 22 (2013): 336-359. 

Currently, the taxonomy creation is ad-hoc without any formal procedure. It is also odd to see that most of the coding part is done by one coder and there is no cross-analysis by another annotator. In phase 3, they bring two new annotators to evaluate the result but they mostly focus on the already selected reviews. It is also not clear if all three will evaluate all of the selected reviews or if there are two reviewers per review. There is also no agreement calculated. Also, from a large number of app reviews, only 7.5% are selected as "Explanation needs". In line with this topic, there are other app review papers that deal with a small number of reviews and the authors found that using NLI approaches could help gather more reviews. For example, see the paper below.

* Harkous, Hamza, et al. "Hark: A Deep Learning System for Navigating Privacy Feedback at Scale." 2022 IEEE Symposium on Security and Privacy (SP). IEEE, 2022.

- There is no discussion about the inter-rater agreements of taxonomy, etc.


R2:

- it should be clarified if/how work presented in ref. [5] (a workshop paper, focusing smart home applications) inspired the research.  The proposed taxonomy seems to share several elements with the taxonomy presented in [5].

- In my opinion the output of the first study is similar (and partly confirm though for a different type of sw applications) previously proposed taxonomies (e.g. ref. [5]). What's novel in my opinion is the systematic procedure proposed to derive the taxonomy. It could be interesting to see its applicability to other types of user feedbacks, as well as to see the potential connection to ontology based research on explainability (e.g. Guizzardi et al. 2022, Eliciting Ethicality Requirements Using the Ontology-Based Requirements Engineering Method).

R3:
The taxonomy is built using a three-phase procedure, and I have concerns about phases 2 and 3. In phase 2, a single coder analyzes more than 1.7K reviews. This is a significant threat to the validity of the whole process. In the third phase, over 40% of the elements classified as explanation needs are eliminated by two other coders (unclear if the original coder is part of the process). 
The initial taxonomy is built using a set that contains 40% misclassified elements. In addition, the authors should have checked the discarded 1.6K reviews, potentially losing other explanation needs that would have originated additional categories.
Also, the obtained taxonomy needs to be (even preliminary) evaluated by external participants.





# Classification

R1: The approach is divided into three categories of "rule-based", "traditional ML" and "BERT model". The rule-based is based on regex and for the traditional ML, they use 7 different supervised learning models. The choices for the approach are not well motivated. In addition, the number of app reviews in both datasets is too small to be able to generalize the approach. 

The evaluation shows that BERT model performs better than the others. This is not very surprising but as the paper mentions, the result is not still useful and more experiments is needed. The dataset is also very small that makes the result's validity questionnable

R2:
Concerning significance, results are not as good as expected, i.e. the 2 classifiers that were performing well on balanced datasets do not reach a sufficiently good performance on not balanced dataset. But this results could motivate further research, maybe considering also some change in directions.
For instance, as mentioned by authors to look at different sources of explanation needs expressed by users. Indeed having between 4,4-5 % of explanation needs expressed in more than 5500 app reviews could be seen as an indicator that users may try to use different channels to communicate explanation needs. But also, in terms of tools to be provided to the practitioners, instead or besides DL/ML classifiers. I've in mind, for instance approaches based on push-pull feedback or bot.
I believe that a more focused description of the motivations for this work would improve the paper.


# Disucssion and Limitations
R1: As mentioned above, the motivation is not very well defined. In addition, it seems that the number of "Explanations need" app reviews is so minimal that it is not clear, how positively it will impact the research community in RE.

R2:

- Concerning threats to validity for the annotation task of the Tax-DS dataset, there is only a short discussion in sec. III.D, and there is sentence that describes mitigation as “saturated coding process and verified the validity of our taxonomy categories on an extended dataset.” This sentence is not clear to me.

# Verifiability
R2: But for improving readability and replicability, I'd suggest to make available the study package used in the first study (including the Tax-DS dataset) with instructions on how to use it. 

R3:
The labeled data are shared in an anonymous Zenodo repository. Still, the labeled data only include the binary classification (explanation need/not explanation need) and not the classification concerning the taxonomy that would have helped in understanding the details. In addition, the paper needs more relevant information about the rationale behind certain choices (e.g., the labeling process). This is particularly relevant because the process has soundness problems, and additional explanations might have clarified them.
In addition, details on time for coding, resolution procedures, etc., are not provided.





==> todos.txt <==

Full paper submission: 17. March
Abstract submission: 10. March
GOAL: done by 6. March

All:
- proofreading
- Text review

Andreas:
- Write Conclusion
- Threats to validity (Detection Section)



Mersedeh:
- Discussion Section (Taxonomy Part)
- Prune the text (consistency: Explanation Need or explanation need or Explanation need, dataset, DS-1 -> Tax. set)


- delete section 2 and distribute it on other sections



Jannik:
- Finalize Detection Discussion


Max:

- replication package (code & data)
- proofread
- Table creation (including annotation, dataset name, columns, nice/fancy-looking latex packages)

